A Highly Accreting Low-Mass Black Hole Hidden in the Dust: Suzaku and NuSTAR observations of the NLS1 Mrk 1239

We present torus modelling for the X-ray spectra of a nearby narrow-line Seyfert 1 galaxy Mrk 1239 ($z=0.0199$), based on archival Suzaku, NuSTAR and Swift observations. Our model suggests very soft intrinsic power-law continuum emission of $\Gamma\approx2.57$ in 2019 and $\Gamma\approx2.98$ in 2007. By applying a correction factor to the unabsorbed X-ray luminosity, we find that Mrk 1239 is accreting near or around the Eddington limit. Our best-fit spectral model also suggests a torus with a column density of $\log(N_{\rm H, ave}/$cm$^{-2})=25.0\pm0.2$ and a high covering factor of $0.90$ in Mrk 1239, indicating that this source is most likely to be viewed almost face-on with $i\approx26^{\circ}$. Our line of sight might cross the edge of the torus with $N_{\rm H, los}=2-5\times10^{23}$cm$^{-2}$. The high Eddington ratio and the high line-of-sight column density makes Mrk 1239 one of the AGNs that are close to the limit where wind may form near the edge of the torus due to high radiation pressure.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
